Tracking the evolution of the accretion flow in MAXI J1820+070 during its hard state with the JED-SAD model

X-ray binaries in outburst typically show two canonical X-ray spectral states, i.e. hard and soft states, in which the physical properties of the accretion flow and of the jet are known to change. Recently, the JED-SAD paradigm has been proposed for black hole X-ray binaries, aimed to address the accretion-ejection interplay in these systems. According to this model, the accretion flow is composed by an outer standard Shakura-Sunyaev disk (SAD) and an inner hot Jet Emitting Disk (JED). The JED produces both the hard X-ray emission, effectively playing the role of the hot corona, and the radio jets. In this paper, we use the JED-SAD model to describe the evolution of the accretion flow in the black hole transient MAXI J1820+070 during its hard and hard-intermediate states. Contrarily to the previous applications of this model, the Compton reflection component has been taken into account. We use eight broadband X-rays spectra, including NuSTAR, NICER and Swift data, providing a total spectral coverage of 0.8-190 keV. The data were directly fitted with the JED-SAD model. Our results suggest that the optically thick disk (i.e. the SAD) does not extend down to the ISCO in any of the considered epochs. In particular, as the system evolves towards the hard/intermediate state, we find that the inner radius decreases from $\sim$60 R$_{\rm G}$ in the first observation down to $\sim$30 R$_{\rm G}$ in the last one. This trend is accompanied by an increase of the mass-accretion rate. In all hard-intermediate state observations, two reflection components, characterized by different values of ionization, are required to adequately explain the data. These components likely originate from different regions of the SAD. We show that a flared outer disk could, in principle, explain the double reflection component.

==> hid_maxi_1820.txt <==
58189.0230705593 3.728836724437156 1.8576905926e-09 1.5166093786114655e-10
58190.735085661 3.5630808015781676 4.0921195573999995e-09 3.3187902918721395e-10
58191.802456774 3.8082426961455593 7.405226765e-09 6.06395300872904e-10
58191.8733960752 3.6387121631277237 6.70499146e-09 5.454554031975357e-10
58192.0701248389 3.14892910541488 5.573609815e-09 4.4384101078241995e-10
58193.1268752049 3.036057211108795 1.2047881939e-08 9.541765957872337e-10
58194.123229221 2.917893469990805 1.8580426902e-08 1.4628068099107512e-09
58195.122777409 2.7425447194060855 2.2743067801e-08 1.7739500422933206e-09
58196.0520578736 2.7159682436058357 3.84938827e-08 2.9981309201753956e-09
58196.7810140717 2.5568153878952775 3.1081040508e-08 2.3990663972286697e-09
58197.7767062257 2.551805840272069 4.265627618e-08 3.2915709227255473e-09
58198.783891393 2.663453026993468 3.9764272410000004e-08 3.088044363006296e-09
58199.1844724492 2.473744409192013 4.118561807e-08 3.1635140810563303e-09
58200.7775672881 2.6014248441639083 4.95016577e-08 3.83074757701652e-09
58201.1115946134 2.7395492499075935 4.706624841e-08 3.6705471384940953e-09
58202.1726829851 2.501425133902116 4.395163087e-08 3.3815244536891423e-09
58203.1685163675 2.5815638316659886 3.698927488e-08 2.8591980424321664e-09
58204.4858172224 2.481111355337496 3.658430465e-08 2.8113144952905465e-09
58205.0933426128 2.6625487319951167 4.221108129e-08 3.2778942057994653e-09
58206.0908682735 2.4542450727204437 3.2328025075e-08 2.4802600667842e-09
58207.4744997003 2.4718341335370804 4.276441245e-08 3.2844090587337103e-09
58209.4001524032 2.5790716052528615 4.4360568259999996e-08 3.428491968285631e-09
58210.3966784392 2.4940002421273846 3.708849238e-08 2.8522393489242755e-09
58211.7953654212 2.552399731467573 3.5272395133000005e-08 2.7218878614104728e-09
58212.2052229889 2.6395704768415027 3.894615125e-08 3.020444626056561e-09
58213.0566756682 2.473618630217082 4.145524416e-08 3.18420050008667e-09
58214.8460465325 2.7003574464333493 3.735156026e-08 2.906651020429607e-09
58215.0546877945 2.514779607744818 4.410736464e-08 3.396179476161171e-09
58216.3072941131 2.4803178268614565 3.7047013719999997e-08 2.8467369615123316e-09
58217.3703010346 2.5481213085143843 4.381198385e-08 3.3800262328232757e-09
58218.4991411689 2.5041685149246304 4.606526365e-08 3.5447161810039273e-09
58219.2290047145 2.426508317272557 4.140640375e-08 3.171469085119802e-09
58220.0953585091 2.720336649932083 3.6504007597e-08 2.8438319733667843e-09
58220.2916969179 2.463113574963343 3.8017834650000004e-08 2.9183406927648343e-09
58220.4251459592 2.3838544374202617 4.169576633e-08 3.1853582526691027e-09
58221.3558192077 2.499544299980995 4.228869276e-08 3.2532206432025654e-09
58222.2852455242 2.445687965185967 3.989377246e-08 3.0591452520680134e-09
58223.280458604 2.4658902278028436 4.4144217389999996e-08 3.389178922870713e-09
58224.6821991121 2.698615951848841 3.974127463e-08 3.0923170259621126e-09
58224.7416554527 2.413641259479479 4.0484378610000003e-08 3.0984326166851284e-09
58224.8176020551 2.4658034824787016 4.0314028799999995e-08 3.095099580638385e-09
58224.8780209224 2.4709125361466504 4.659606143e-08 3.578492182033456e-09
58224.9565418185 2.4649287444044634 5.282473496e-08 4.055394011686228e-09
58225.7517361978 2.5921769884836605 4.186501123e-08 3.2380588613871895e-09
58225.4733520658 2.4989410379085695 4.2701544410000006e-08 3.2848636768556636e-09
58226.1372410715 2.5534550308675907 4.1742264900000004e-08 3.221350159930599e-09
58227.2003030032 2.4422177268536154 3.2938394268e-08 2.5252640459350348e-09
58228.8603561182 2.456943411991639 4.117508255e-08 3.1595318884479938e-09
58229.2710003356 2.460511707456549 3.611170355e-08 2.7715901518922195e-09
58229.8031736931 2.5772156833151136 3.9510987829999996e-08 3.0533559384730213e-09
58230.8546019675 2.519914786541941 4.204849021e-08 3.2386279216502057e-09
58237.9707200153 2.2867751809722807 3.988847888e-08 3.028994741390115e-09
58239.1719145776 2.1863335326002713 3.4391727849999995e-08 2.5949483686759183e-09
58240.6227711102 2.1714403448715207 4.056293954e-08 3.057643235144118e-09
58241.3455234092 2.255644923807736 3.5498529000000004e-08 2.6903469642333115e-09
58241.6772778432 2.274597723650558 3.2946231560000004e-08 2.499907194423729e-09
58242.6141898443 2.1913169629775275 3.652328749e-08 2.7566645358079606e-09
58244.4686529844 2.1320822752807382 3.3492940289999995e-08 2.518263840301984e-09
58248.2079046268 1.9969590513565012 3.38755915e-08 2.524425580676793e-09
58255.9057856625 2.0005397255562967 3.080447168e-08 2.2961123698218016e-09
58259.3524677523 1.89064128592674 3.547983723e-08 2.6251879078479227e-09
58259.4125719595 1.920827745846938 2.853784164e-08 2.1158365593216e-09
58267.8551623307 2.147183212626257 2.8985698936000003e-08 2.181516486313149e-09
58269.8485070186 2.046425989837114 2.3722912184e-08 1.7736644656893504e-09
58271.8395393302 2.2341273955016097 2.4083900209e-08 1.8227669400793633e-09
58275.8191178392 2.107835106479726 2.4356187669000002e-08 1.828391810446238e-09
58280.1462364568 2.096342020012457 1.2037112978e-08 9.029319930692669e-10
58280.5991536452 2.1992376844208743 1.2474985011e-08 9.420527400464512e-10
58294.3439522184 1.9989905433204271 1.6339748285e-08 1.2178109665908822e-09
58295.4752555063 1.9611295896032586 1.9059221891e-08 1.4169051162846755e-09
58296.6034800702 1.953640286383736 1.9594406073e-08 1.4559610856579913e-09
58297.3391328636 2.0055152090623816 2.0349109407e-08 1.5172906328213432e-09
58305.7078468644 1.3150190555840668 1.0656170181e-07 7.604492489449164e-09
58305.6425575546 1.2204790070840246 1.0140579341e-07 7.205733237192376e-09
58307.2367871483 1.0701113765852603 1.0873776637e-07 7.693329795042682e-09
58307.9748748257 1.1090582537914466 8.438468986e-08 5.974870666375253e-09
58308.5069933648 1.1466964903526577 1.0716090988e-07 7.59509251263225e-09
58309.359800543 1.1001745267995475 1.7020269430999998e-07 1.20488308418288e-08
58309.9053147129 1.0539304613088927 9.257893004999999e-08 6.5485751832443945e-09
58310.1517454313 0.9563341058327894 1.0539750451e-07 7.454585237922772e-09
58310.2915255421 1.00093647536528 1.1324335601e-07 8.007515372887692e-09
58310.9024818856 0.9991462683194601 1.0889936393e-07 7.700348572337075e-09
58311.2154285644 1.05913583695776 7.562067817999999e-08 5.349394073254501e-09
58311.6180535914 0.9252744733781582 1.2153174643e-07 8.600062644897293e-09
58312.2110997116 0.9758623787893246 1.2809110169e-07 9.058084485007553e-09
58312.3445881891 0.9919442225421794 1.117983616e-07 7.905402608419735e-09
58314.8231183547 1.0246732997303105 1.127090431e-07 7.970324623070619e-09
58317.801845204 0.9762014742678947 1.1175096896e-07 7.902559760758029e-09
58318.268914588 0.9752251963794674 1.0325290402e-07 7.301657145890512e-09
58323.9085303662 1.034009793682276 1.1287257639e-07 7.982412034240924e-09
58329.1484169417 0.8408882341629426 7.061045386e-08 5.0115281552745765e-09
58331.6045488141 0.9717318805750119 8.350904827e-08 5.905588258443812e-09
58331.6065136671 0.8594433209257545 1.115054753e-07 7.90712190366978e-09
58333.6682897658 0.8431953177704093 8.986403991e-08 6.377299839618349e-09
58335.1939349132 0.864536810551702 8.093838684e-08 5.7382929742155285e-09
58337.3878938192 0.8239109953516914 8.106271116999999e-08 5.758650972439226e-09
58338.5187613566 0.7829638049013984 5.521852235e-08 3.933360829239289e-09
58349.344672193 0.7325348938456615 5.814555371e-08 4.160216923956349e-09
58362.8305118582 0.7073030146996149 3.005216818e-08 2.1560111840267547e-09
58369.460562146 0.6816204790189169 3.00970698e-08 2.1659912762143064e-09
58378.8943032548 0.4743588140627784 3.750427475e-08 2.8154544929785783e-09
58383.1520460612 0.5390689578521263 3.686904017e-08 2.7214402224589315e-09
58386.0759422336 0.678709800050126 2.694093414e-08 1.9395887607842394e-09
58387.6049348592 0.7102729634316144 3.103552778e-08 2.225809661371558e-09
58390.3191112136 0.9377521838832475 1.176705868e-08 8.324859016735072e-10
58391.4495603459 1.2624672253899978 1.2432543402e-08 8.850094281010221e-10
58392.5788359003 1.3626209749751115 9.576633181000001e-09 6.850998072976207e-10
58393.2372039076 1.3554527320821483 7.408462335e-09 5.297886470959226e-10
58394.7625487325 1.5349391039828548 4.623391941e-09 3.341231899178183e-10
58395.4270672102 1.6260201477079428 6.445799609000001e-09 4.685591738395061e-10
58397.0949742123 1.8778361632238112 3.344077416e-09 2.4721818925861363e-10
58400.012014037 2.2022379482083116 1.5745175422e-09 1.189231330883748e-10
58402.2793171994 2.360634725385952 1.0648662758e-09 8.123482360666466e-11
58404.2625486442 2.301412908612922 1.0004456667e-09 7.604021107331086e-11
58406.7328400139 2.526504593088122 6.263191928e-10 4.8258557003491546e-11
58408.2461828209 2.5707861716757345 5.864642947000001e-10 4.530434500215436e-11
58410.3045556775 2.3239733447935227 4.3717242160000003e-10 3.327469790195344e-11
58412.0305162208 2.4802632523305768 3.7759986570000003e-10 2.9015132329592575e-11
58417.4782198166 2.3239052655203993 2.4821615455999997e-10 1.8892505929280198e-11
58419.6073193858 2.1558952128128954 1.9295978482000002e-10 1.453071959723289e-11
58422.2655364896 2.0598369277442234 1.4584633399e-10 1.091400602843819e-11
58424.6584769738 2.1116316846761136 1.1698964432999999e-10 8.784465067173242e-12
58425.4557477778 1.9710112532747581 1.0263414173e-10 7.635100291907144e-12
58426.6461223056 1.9885873059024868 9.991958884999999e-11 7.44189790398871e-12
58428.1723908165 2.1692924103354803 9.216338231e-11 6.946331276212638e-12
58430.6982936416 2.084327939109311 7.409765926e-11 5.55385262655596e-12
58432.5506526267 1.8758589413393336 5.2231906370000006e-11 3.860842667090617e-12
58434.3548907612 1.888826663807422 4.513795747e-11 3.339393494146791e-12
58436.5344443058 2.127709013569654 3.256164592e-11 2.4475437420121346e-12
58438.5922593189 1.9234912718212376 2.3668142111999997e-11 1.7551042501464133e-12

